What happened before? -- The disks around the precursors of young Herbig Ae/Be stars

We seek to find the precursors of the Herbig Ae/Be stars in the solar vicinity within 500 pc from the Sun. We do this by creating an optically selected sample of intermediate mass T-Tauri stars (IMTT stars) here defined as stars of masses $1.5 M_{\odot}\leq M_* \leq 5 M_{\odot}$ and spectral type between F and K3, from literature. We use literature optical photometry (0.4-1.25$\mu$m) and distances determined from Gaia DR2 parallax measurements together with Kurucz stellar model spectra to place the stars in a HR-diagram. With Siess evolutionary tracks we identify intermediate mass T-Tauri stars from literature and derive masses and ages. We use Spitzer spectra to classify the disks around the stars into Meeus Group I and Group II disks based on their [F$_{30}$/F$_{13.5}$] spectral index. We also examine the 10$\mu$m silicate dust grain emission and identify emission from Polycyclic Aromatic Hydrocarbons (PAH). From this we build a qualitative picture of the disks around the intermediate mass T-Tauri stars and compare this with available spatially resolved images at infrared and at sub-millimeter wavelengths to confirm our classification. We find 49 intermediate mass T-Tauri stars with infrared excess. The identified disks are similar to the older Herbig Ae/Be stars in disk geometries and silicate dust grain population. Spatially resolved images at infra-red and sub-mm wavelengths suggest gaps and spirals are also present around the younger precursors to the Herbig Ae/Be stars. Comparing the timescale of stellar evolution towards the main sequence and current models of protoplanetary disk evolution the similarity between Herbig Ae/Be stars and the intermediate mass T-Tauri stars points towards an evolution of Group I and Group II disks that are disconnected, and that they represent two different evolutionary paths.

==> markdown_for_orcid.txt <==
# Reproduction package for the paper "TITLE PAPER"

Provide short bibliographic info (shortened author list, but include name of paper), 
arXiv link (if available) and the DOI of the published article, e.g.:

This is a basic reproduction package for the paper "What happened before? The precursors of young Herbig Ae/Be stars." 
by [Valegard et al. (2021)](https://doi.org/10.1051/0004-6361/201629926).



## Raw Data

All sources of raw data should be listed here.

* If data are public and archived online, provide link and DOI for data package if available (e.g. via MAST).
* If data are public, <50 GB and not available online (to be archived for >10 years) you should 
store them in this reproduction package (if <50 GB). Note this here, with filenames.
* If data are proprietary (or >50 GB), note any embargo period (if applicable), and provide a 
contact Orcid/Email address to request access (ideally good for >10 years). These data must 
be stored offline in a secure archive for at least 10 years after publication.

### Fitted stellar Kurucz spectra
* The stellar spectra that is fitted to the photometry is given in 2 files. "Sourcename\_SEDobs.dat" contains the photomery used to obtain the fit and "Sourcename\_00\_SED.out" which is the Kurucz model.
* The "Sourcename\_00\_SED.out" contains the wavelength in microns in the first column and the flux in Jy in the second column.


### Photometry for reproducing the SED
* The photometry is available in the package as .csv files named after the source name. 
* Each data point come from a [Vizier](https://vizier.u-strasbg.fr/viz-bin/VizieR) catalog. The name of the catalog is available within the files for each data point used in the column \_tabname.
* Data that is obtained from the [ESA Herschel science archive](http://archives.esac.esa.int/hsa/whsa/#search) is listed as HPSC in the \_tabname.
	
### Spitzer spectra (AOR keys)
* The Spitzer spectra used in the paper is named as Spitzer\_L\_sourcename.tbl for lowresolution data and Spitzer\_HR\_sourcename.tbl and can be found via the [Cassis Database](https://cassis.sirtf.com/atlas/welcome.shtml) with the use of the AOR-key that can found in the heather of each file.








## Software

List all software used to reproduce the results here.

* List the OS and programming language/environments used (versions if possible).
* If software is public and available online, provide a link.
* If software is public and included in this reproduction package (source code or docker image), 
note this here, with filenames. Note that software provided in this reproduction package should 
come with installation instructions, either in the "Extra information" at the end of this Readme.md 
or in a separate file that is listed here.
* If software is proprietary, or public but not online or in the reproduction package, list it. 
Note that it is proprietary/available-on-request and include a contact Orcid/Email address 
(ideally good for >10 years). The required software must be stored offline in a secure archive 
for at least 10 years after publication.



## Figures and Tables

The data and scripts, if available, that are included in any figures and (long) tables from the paper.

* Include all files in this reproduction package and list them here. 
If the files are included elsewhere in a stable long-term archive (e.g. Vizier), with a DOI, 
it is sufficient to provide the link. The rule of thumb is that the user should be able to 
use the files to reproduce the figures in the paper from plotting software that is included 
in the list above. If the figure/table data are a subset of data from a larger file, it is only 
required that you provide the data shown in the table/figure (e.g. make a new file with only those data).



## Intermediate data products  

* List intermediate data products included in the reproduction package, e.g. reduced spectra, 
clean images, standard intermediate outputs of large-scale simulations. The files should be 
sufficient for a competent user to check their application of the software to the raw data at 
the stage prior to the results being obtained that are plotted in the figures and tables 
(i.e. before fitting of models to data or post-processing of simulation results), or to 
reproduce the results in the figures and tables from their own application of the software 
provided (or to check against their own software).


  
## End-to-End analysis scripts  
  
* List here any scripts/Jupyter-notebooks/logfiles that allow the user to carry out an end-to-end 
analysis and obtain the full results presented in the figures and tables from the raw data. 
All software required to do this analysis must be publicly available online, along with the raw data.



## Extra information
  
This should contain any extra, detailed information about what each file contains in each of the 
above categories and how they can be installed/used. 
See this example Readme.md file for an example: https://zenodo.org/record/3543611 




